Free Energy of the Uniform Electron Gas: Testing Analytical Models against First Principle Results

The uniform electron gas is a key model system in the description of matter, including dense plasmas and solid state systems. However, the simultaneous occurence of quantum, correlation, and thermal effects makes the theoretical description challenging. For these reasons, over the last half century many analytical approaches have been developed the accuracy of which has remained unclear. We have recently obtained the first \textit{ab initio} data for the exchange correlation free energy of the uniform electron gas [T. Dornheim \textit{et al.}, Phys.~Rev.~Lett.~\textbf{117}, 156403 (2016)] which now provides the opportunity to assess the quality of the mentioned approaches and parametrizations. Particular emphasis is put on the warm dense matter regime, where we find significant discrepancies between the different approaches.

==> readme.txt <==
%%
%% This is file `cpp-readme.txt',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% readme.dtx  (with options: `cpp')
%% 
%% $Id: readme.dtx,v 1.12 2003/06/30 10:21:57 uwe Exp $
%% ====================================================================
%% LaTeX class for Contributions to Plasma Physics
%%
%% read-me file  (C) WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
%%---------------------------------------------------------------------

This directory contains the LaTeX2e support for
Contributions to Plasma Physics (cpp)

The following files are part of the macro package

  readme.txt         This file
  w-art.cls          The document class file for journals at
                     WILEY-VCH Verlag GmbH \& Co. KGaA, Weinheim
  w-cpp.clo          The class option file for Contributions to Plasma Physics (CPP)
  cpp-stpl.tex       A fill-in-form for a standard article with usage comments
  cpp-tpl.tex        Some more usage comments for CPP
  cpp-tma.tex        Examples of various features from \AmS-\LaTeX{}.
  cppfig.sty         Figure environment for CPP.
  w-thm.sty          Some predefined theorem environments (uses amsthm.sty)
  w-greek.sty        Style file for slanted and upright greek letters
  w-greek.tex        Example file for the usage of w-greek.sty
  empty.eps          A simple eps-file depicting a rectangle with diagonal lines

INSTALLATION

Copy w-art.cls, w-cpp.clo, w-greek.sty and w-thm.sty
to a place where LaTeX can find them.

GETTING STARTED

You should first run the file *-tpl.tex through
LaTeX and read the usage comments in *-tpl.

\endinput
%%
%% End of file `cpp-readme.txt'.

